Boosting End-to-End Database Isolation Checking via Mini-Transactions (Extended Version)

Transactional isolation guarantees are crucial for database correctness. However, recent studies have uncovered numerous isolation bugs in production databases. The common black-box approach to isolation checking stresses databases with large, concurrent, randomized transaction workloads and verifies whether the resulting execution histories satisfy specified isolation levels. For strong isolation levels such as strict serializability, serializability, and snapshot isolation, this approach often incurs significant end-to-end checking overhead during both history generation and verification. We address these inefficiencies through the novel design of Mini-Transactions (MTs). MTs are compact, short transactions that execute much faster than general workloads, reducing overhead during history generation by minimizing database blocking and transaction retries. By leveraging MTs' read-modify-write pattern, we develop highly efficient algorithms to verify strong isolation levels in linear or quadratic time. Despite their simplicity, MTs are semantically rich and effectively capture common isolation anomalies described in the literature. We implement our verification algorithms and an MT workload generator in a tool called MTC. Experimental results show that MTC outperforms state-of-the-art tools in both history generation and verification. Moreover, MTC can detect bugs across various isolation levels in production databases while maintaining the effectiveness of randomized testing with general workloads, making it a cost-effective solution for black-box isolation checking.

==> figs/data/ser-checker-keydist-gpu.csv <==
sessions,keys,txns,key_dist,cobra_time,mini_time
8,200,86021,1,3984.4,1173.4
8,200,41532,0,1967.8,1328.2
8,200,54682,3,3311.4,1265.4
8,200,45521,2,2200.8,1347.0


==> figs/data/ser-checker-keydist.csv <==
sessions,keys,txns,key_dist,cobra_time,mini_time
8,200,40000,0,2.7006,1.41
8,200,40000,1,5.12025,1.255
8,200,40000,2,2.946,1.3664
8,200,40000,3,4.2442,1.408


==> figs/data/ser-checker-keys-gpu.csv <==
8,1000,100000,0,5189.8,3308.0
8,500,100000,0,5789.8,3307.0
8,10000,100000,0,4661.4,3391.2
8,500000,100000,0,4879.6,3626.6
8,5000,100000,0,4747.6,3349.8
8,100,100000,0,9760.4,3295.2
8,50000,100000,0,4349.6,3540.8
8,100000,100000,0,4220.0,3519.8


==> figs/data/ser-checker-keys.csv <==
sessions,keys,txns,cobra,mini
8,100,100000,11.4098,3.5424
8,500,100000,6.5444,3.6952
8,1000,100000,5.6252,3.6398
8,5000,100000,5.2082,3.5552
8,10000,100000,4.9916,3.6556
8,50000,100000,4.771,3.7668
8,100000,100000,4.578,3.8778
8,500000,100000,4.7386,3.981


==> figs/data/ser-checker-sessions-gpu.csv <==
8,300,102997,0,6730.4,3312.4
24,300,110497,0,6846.8,3356.6
16,300,105719,0,6744.0,3342.4
12,300,104449,0,6776.2,3328.8
4,300,101235,0,6725.0,3280.6
20,300,107503,0,6610.4,3324.0


==> figs/data/ser-checker-sessions.csv <==
sessions,keys,txns,cobra,mini
4,300,100000,9.587,4.3718
8,300,100000,9.8484,4.4208
12,300,100000,9.7854,4.3532
16,300,100000,9.8924,4.3734
20,300,100000,9.8038,4.3132
24,300,100000,9.8626,4.4542


==> figs/data/ser-checker-txns-gpu.csv <==
8,500,500,0,100.6,58.0
8,500,100,0,67.4,36.8
8,500,10000,0,616.4,399.6
8,500,1000,0,123.2,85.4
8,500,5000,0,311.4,220.8
8,500,50000,0,2486.0,1659.3333333333333


==> figs/data/ser-checker-txns.csv <==
sessions,keys,txns,cobra,mini
8,500,100,0.094,0.0484
8,500,500,0.136,0.0926
8,500,1000,0.1944,0.1362
8,500,5000,0.5782,0.3292
8,500,10000,0.9236,0.5524
8,500,50000,3.165,1.7773333333333333


==> figs/data/ser-e2e-keys-20r-40w-40rmw.csv <==
sessions,keys,txns,ops,cobra_gen,cobra_check,mini_gen,mini_check
8,100,1000,20,6.804936,19.747799999999998,1.0032059999999998,0.0402
8,200,1000,20,3.4044480000000004,10.8308,1.0031119999999998,0.0396
8,500,1000,20,1.6044159999999998,10.096,1.003914,0.0424
8,1000,1000,20,1.404594,8.7594,1.002968,0.0414
8,5000,1000,20,1.0038479999999999,5.2188,1.0031139999999998,0.0436


==> figs/data/ser-e2e-keys-gpu.csv <==
sessions,keys,txns,ops,cobra_check,mini_check
8,100,1000,20,3.7166,0.0594
8,200,1000,20,1.4506,0.060200000000000004
8,500,1000,20,0.9756,0.0596
8,1000,1000,20,0.8956000000000001,0.0606
8,5000,1000,20,0.7226,0.0654

==> figs/data/ser-e2e-ops-20r-40w-40rmw-single.csv <==
sessions,keys,txns,ops,cobra_gen,cobra_check,mini_gen,mini_check
8,100,1000,4,1.003434,5.9082,1.00339,0.0432
8,100,1000,12,2.803868,10.393600000000001,0,0
8,100,1000,16,3.604836,14.133799999999999,0,0
8,100,1000,20,7.605434000000001,16.735799999999998,0,0
8,100,1000,24,8.006356,19.112,0,0


==> figs/data/ser-e2e-ops-20r-40w-40rmw.csv <==
sessions,keys,txns,ops,cobra_gen,cobra_check,mini_gen,mini_check
8,100,1000,4,1.003434,5.9082,1.00339,0.0432
8,100,1000,12,2.803868,10.393600000000001,1.00304,0.039200000000000006
8,100,1000,16,3.604836,14.133799999999999,1.003032,0.041
8,100,1000,20,7.605434000000001,16.735799999999998,1.003098,0.0394
8,100,1000,24,8.006356,19.112,1.0042119999999999,0.0404


==> figs/data/ser-e2e-ops-gpu.csv <==
sessions,keys,txns,ops,cobra_check,mini_check
8,100,1000,4,0.48919999999999997,0.0594
8,100,1000,12,1.1224,0.0592
8,100,1000,16,1.7366,0.0582
8,100,1000,20,3.497,0.059
8,100,1000,24,4.3892,0.06


==> figs/data/ser-e2e-sessions-gpu.csv <==
24,200,1000,20,1911.6,61.2
8,200,1000,20,1204.8,59.8
20,200,1000,20,1530.8,58.4
16,200,1000,20,1408.0,58.6
12,200,1000,20,1591.6,59.4
4,200,1000,20,1476.0,58.6


==> figs/data/ser-e2e-txns-20r-40w-40rmw.csv <==
sessions,keys,txns,ops,cobra_gen,cobra_check,mini_gen,mini_check
8,300,100,20,1.0030299999999999,0.2055,1.0028075,0.02425
8,300,500,20,1.003336,1.8424,1.003626,0.032600000000000004
8,300,1000,20,1.6053600000000001,11.302,1.002834,0.0404
8,300,2000,20,4.605334000000001,187.598,1.0027880000000002,0.0546
8,300,3000,20,6.4067799999999995,696.3586,1.0034260000000002,0.06720000000000001


==> figs/data/ser-e2e-txns-gpu.csv <==
sessions,keys,txns,ops,cobra_check,mini_check
8,300,100,20,0.231,0.031
8,300,500,20,0.6012000000000001,0.0434
8,300,1000,20,1.2648,0.0584
8,300,2000,20,4.0148,0.0916
8,300,3000,20,7.7148,0.1102


==> figs/data/ser-succ-keys-for-combined.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort,skewness
8,100,2000,20,35.155,64.845,94.21666666666665,5.783333333333346,20
8,200,2000,20,40.265,59.735,96.775,3.2249999999999943,10
8,500,2000,20,51.43,48.57,98.65166666666666,1.3483333333333434,4
8,1000,2000,20,63.02833333333333,36.97166666666667,98.29833333333333,1.701666666666668,2
8,2000,2000,20,71.92166666666667,28.078333333333333,97.97000000000001,2.029999999999987,1
8,5000,2000,20,80.805,19.194999999999993,98.43166666666666,1.5683333333333422,0.4
8,10000,2000,20,85.49166666666666,14.50833333333334,98.83333333333334,1.1666666666666572,0.2

==> figs/data/ser-succ-keys.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort,skewness
8,100,1000,20,35.611666666666665,64.38833333333334,93.28333333333333,6.716666666666669,10
8,200,1000,20,41.138333333333335,58.861666666666665,97.10666666666667,2.893333333333331,5
8,500,1000,20,53.55666666666667,46.44333333333333,98.83333333333334,1.1666666666666572,2
8,1000,1000,20,63.541666666666664,36.458333333333336,98.57166666666669,1.4283333333333132,1
8,2000,1000,20,70.74,29.260000000000005,98.03666666666668,1.963333333333324,0.5
8,5000,1000,20,76.04833333333333,23.951666666666668,97.04666666666667,2.953333333333333,0.2


==> figs/data/ser-succ-ops.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort
8,100,1000,4,80.97333333333333,19.02666666666667,94.45500000000001,5.5449999999999875
8,100,1000,12,47.39333333333333,52.60666666666667,93.78833333333333,6.211666666666673
8,100,1000,16,40.62166666666667,59.37833333333333,94.61,5.390000000000001
8,100,1000,20,36.144999999999996,63.855000000000004,93.61333333333333,6.38666666666667
8,100,1000,24,34.755,65.245,94.50333333333334,5.4966666666666555


==> figs/data/ser-succ-sessions.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort
4,200,1000,20,55.838333333333345,44.161666666666655,98.75,1.25
8,200,1000,20,42.611666666666665,57.388333333333335,96.99,3.010000000000005
12,200,1000,20,36.88833333333333,63.11166666666667,95.735,4.265000000000001
16,200,1000,20,36.12500000000001,63.87499999999999,94.04166666666667,5.958333333333329
20,200,1000,20,34.040000000000006,65.96,93.79333333333332,6.206666666666678
24,200,1000,20,33.16666666666667,66.83333333333333,92.14166666666665,7.8583333333333485


==> figs/data/ser-succ-txns-for-combined.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort
8,300,100,20,49.08333333333333,50.91666666666667,97.21666666666667,2.7833333333333314
8,300,500,20,46.025,53.975,96.98666666666668,3.013333333333321
8,300,1000,20,45.60333333333333,54.39666666666667,97.75666666666667,2.243333333333325
8,300,5000,20,44.858333333333334,55.141666666666666,97.98,2.019999999999996
8,300,10000,20,44.32333333333333,55.67666666666667,97.69166666666668,2.308333333333323


==> figs/data/ser-succ-txns.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort
8,300,100,20,47.13,52.87,96.89,3.1099999999999994
8,300,500,20,47.26,52.74,97.68500000000002,2.3149999999999835
8,300,1000,20,47.041666666666664,52.958333333333336,97.52833333333334,2.471666666666664
8,300,2000,20,45.48666666666667,54.51333333333333,97.68666666666665,2.313333333333347
8,300,3000,20,45.705,54.295,97.76333333333334,2.2366666666666646


==> figs/data/si-checker-keydist.csv <==
sessions,keys,txns,key_dist,polysi_time,mini_time
8,100,10000,0,27.5632,0.5486
8,100,10000,1,789.654,0.5032
8,100,10000,2,96.938,0.498
8,100,10000,3,174.1208,0.5308

==> figs/data/si-checker-keys.csv <==
sessions,keys,txns,kd,polysi,mini
8,100,20000,0,167.139,0.9134
8,500,20000,0,21.117,0.8748
8,1000,20000,0,12.6728,0.8976
8,5000,20000,0,6.4578,0.8662
8,10000,20000,0,5.3814,0.8724
8,20000,20000,0,4.8106,0.8954
8,40000,20000,0,4.573,0.9388

==> figs/data/si-checker-sessions.csv <==
sessions,keys,txns,kd,polysi,mini
4,300,20000,0,36.8616,0.879
8,300,20000,0,35.6692,0.8796
12,300,20000,0,37.5424,0.9394
16,300,20000,0,39.3816,0.9056
20,300,20000,0,39.9236,0.9186
24,300,20000,0,40.3052,0.86


==> figs/data/si-checker-txns.csv <==
sessions,keys,txns,keydist,polysi,mini
8,500,100,0,0.3122,0.0622
8,500,1000,0,0.7208,0.1164
8,500,5000,0,3.3152,0.33
8,500,10000,0,7.1086,0.5138
8,500,50000,0,182.0634,1.9556

==> figs/data/si-e2e-keys-20r-40w-40rmw.csv <==
sessions,keys,txns,ops,kd,polysi_gen,polysi_check,mini_gen,mini_check
8,100,2000,20,0,20.609436,19.8536,1.002932,0.0798
8,500,2000,20,0,4.205838000000001,11.3868,1.002976,0.07740000000000001
8,1000,2000,20,0,2.007094,6.328,1.003306,0.0814
8,2000,2000,20,0,2.0067760000000003,4.353,1.003814,0.08
8,5000,2000,20,0,2.005204,2.6048,1.003012,0.07840000000000001
8,10000,2000,20,0,2.004562,1.8714000000000002,1.002842,0.08


==> figs/data/si-e2e-ops-20r-40w-40rmw-single.csv <==
sessions,keys,txns,ops,polysi_gen,polysi_check,mini_gen,mini_check
8,200,2000,4,1.003296,1.9855999999999998,1.003878,0.07840000000000001
8,200,2000,12,2.604322,9.7512,,
8,200,2000,16,5.60532,13.6304,,
8,200,2000,20,9.405884,16.53,,
8,200,2000,30,11.006677999999999,19.270599999999998,,


==> figs/data/si-e2e-ops-20r-40w-40rmw.csv <==
sessions,keys,txns,ops,polysi_gen,polysi_check,mini_gen,mini_check
8,200,2000,4,1.003296,1.9855999999999998,1.003878,0.07840000000000001
8,200,2000,12,2.604322,9.7512,1.00294,0.0778
8,200,2000,16,5.60532,13.6304,1.003224,0.0792
8,200,2000,20,9.405884,16.53,1.003284,0.07740000000000001
8,200,2000,30,11.006677999999999,19.270599999999998,1.0027720000000002,0.078


==> figs/data/si-e2e-txns-20r-40w-40rmw.csv <==
sessions,keys,txns,ops,polysi_gen,polysi_check,mini_gen,mini_check
8,500,100,20,1.0029059999999999,0.2832,1.002838,0.027800000000000002
8,500,500,20,1.003274,0.9566,1.003166,0.045200000000000004
8,500,1000,20,1.403606,2.4692,1.002988,0.055799999999999995
8,500,5000,20,5.40548,118.297,1.0029100000000002,0.1382
8,500,10000,20,11.608334000000001,924.6641999999999,2.004004,0.247


==> figs/data/si-succ-keys-for-combined.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort,skewness
8,100,2000,20,35.87499999999999,64.125,94.28833333333331,5.711666666666687,20
8,200,2000,20,41.596666666666664,58.403333333333336,96.97,3.030000000000001,10
8,500,2000,20,53.13,46.87,98.80166666666668,1.1983333333333235,4
8,1000,2000,20,65.37,34.629999999999995,99.45833333333334,0.5416666666666572,2
8,2000,2000,20,76.23,23.769999999999996,99.675,0.32500000000000284,1
8,5000,2000,20,86.78666666666666,13.213333333333338,99.88333333333334,0.11666666666666003,0.4
8,10000,2000,20,93.04,6.959999999999994,99.93333333333334,0.06666666666666288,0.2

==> figs/data/si-succ-keys.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort,skewness
8,100,2000,20,35.651666666666664,64.34833333333333,94.31166666666667,5.688333333333333,20
8,200,2000,20,41.73833333333334,58.26166666666666,97.10333333333335,2.896666666666647,10
8,500,2000,20,53.575,46.425,98.75333333333333,1.2466666666666697,4
8,1000,2000,20,64.935,35.065,99.34833333333334,0.6516666666666566,2
8,2000,2000,20,77.15166666666667,22.84833333333333,99.71666666666667,0.28333333333333144,1
8,5000,2000,20,88.265,11.735,99.84166666666668,0.15833333333331723,0.4
8,10000,2000,20,94.01166666666666,5.988333333333344,99.94166666666669,0.0583333333333087,0.2


==> figs/data/si-succ-ops.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort
8,200,2000,4,88.05999999999999,11.940000000000012,96.89666666666668,3.1033333333333246
8,200,2000,12,55.720000000000006,44.279999999999994,97.125,2.875
8,200,2000,16,47.51833333333333,52.48166666666667,96.78833333333334,3.211666666666659
8,200,2000,20,41.44166666666666,58.55833333333334,96.92000000000002,3.079999999999984
8,200,2000,30,35.375,64.625,96.88333333333333,3.1166666666666742


==> figs/data/si-succ-sessions.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort
4,200,1000,20,56.006666666666675,43.993333333333325,98.65833333333333,1.3416666666666686
8,200,1000,20,42.915,57.085,96.985,3.0150000000000006
12,200,1000,20,38.475,61.525,96.295,3.7049999999999983
16,200,1000,20,35.9,64.1,94.95833333333333,5.041666666666671
20,200,1000,20,35.67333333333333,64.32666666666667,93.61666666666667,6.383333333333326
24,200,1000,20,34.10166666666667,65.89833333333334,92.81833333333334,7.181666666666658


==> figs/data/si-succ-txns-for-combined.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort
8,300,100,20,51.525,48.475,99.17333333333333,0.826666666666668
8,300,500,20,47.425,52.575,98.22833333333335,1.771666666666647
8,300,1000,20,46.76833333333334,53.23166666666666,97.60666666666665,2.393333333333345
8,300,5000,20,45.39166666666666,54.60833333333334,97.97499999999998,2.02500000000002
8,300,10000,20,45.405,54.595,97.74833333333333,2.251666666666665


==> figs/data/si-succ-txns.csv <==
sessions,keys,txns,ops,cobra_succ,cobra_abort,mini_succ,mini_abort
8,500,100,20,55.93833333333335,44.06166666666665,98.83333333333333,1.1666666666666714
8,500,500,20,56.49833333333333,43.50166666666667,98.83833333333332,1.161666666666676
8,500,1000,20,55.14833333333333,44.85166666666667,98.92500000000001,1.0749999999999886
8,500,5000,20,52.85166666666667,47.14833333333333,98.69333333333333,1.306666666666672
8,500,10000,20,52.733333333333334,47.266666666666666,98.61333333333332,1.3866666666666845


==> figs/hist.csv <==
txns,lwt,cobra(gpu),cobra(nogpu)
50,25ms,73ms,101ms
100,32ms,116ms,111ms
200,38ms,107ms,174ms
500,67ms,119ms,523ms
1000,113ms,178ms,3749ms
1500,192ms,236ms,17623ms
2000,210ms,268ms,48521ms



==> figs/ser_ratio.csv <==
txns lwt cobra(gpu) cobra(nogpu)
50 1 2.92 4.04
100 1 3.625 3.46875
200 1 2.81578947368421 4.57894736842105
500 1 1.77611940298507 7.80597014925373
1000 1 1.57522123893805 33.1769911504425
1500 1 1.22916666666667 91.7864583333333
2000 1 1.27619047619048 231.052380952381

